Lecture notes on high-dimensional data

These are lecture notes based on the first part of a course on 'Mathematical Data Science', which I taught to final year BSc students in the UK in 2019-2020. Topics include: concentration of measure in high dimensions; Gaussian random vectors in high dimensions; random projections; separation/disentangling of Gaussian data. A revised version has been published as part of the textbook [Mathematical Introduction to Data Science, Springer, Berlin, Heidelberg, 2024, https://link.springer.com/book/10.1007/978-3-662-69426-8].

==> 2d-Gauss-1.dat <==
-0.413593197599,0.392137051755
-1.10488080754,2.0499686881
-1.47607144354,0.567355238766
-1.34029326003,0.767576203537
-1.68174314922,1.21232798663
-1.09798433178,0.51638693809
-1.04235774302,1.31367109488
-1.30019116247,0.794976448231
-1.05144418975,1.59006655871
-2.87544220885,0.12708174462
-1.95951425,0.414558386283
-0.984593679695,2.16543391436
-1.0573618606,0.892964672022
-1.68013233115,0.959487142695
-1.38920521627,1.76645561738
-2.1836524853,1.24598914844
-1.53756699422,1.42734694299
-1.53533778594,1.09569116944
-2.19135766076,1.37926600452
-1.23885375196,0.508423045799
-1.57897684681,1.62314798235
-1.57303166908,0.698758219048
-1.04904936101,0.0304880670518
-2.2099517633,0.753324024483
-2.13006068861,0.187014098407
-1.55504902253,1.28070632261
-1.07976331328,0.919241731455
-1.62253759474,0.348547872249
-1.63017616465,0.562582377038
-1.70302119297,0.972954297495
-0.628461167898,1.38387194722
-1.66670911632,0.32151854368
-1.12620419691,0.418719963039
-1.24198536999,2.00391253744
-1.40493981863,0.771682582914
-1.32803735054,1.15132438773
-1.35548686076,1.69784575635
-1.91915574992,0.33776089293
-1.92485860094,1.60694713908
-0.966042380572,0.30373085317
-2.72426887452,0.784566330768
-1.28844415586,0.899418130418
-2.5081042954,1.47240636874
-1.43734330382,0.555799207005
-0.536128151218,0.790741199175
-2.72202621234,0.974013676045
-1.28057338393,0.927614563836
-1.47324653229,0.371549234804
-2.14162997376,1.14469012535
-1.96728754292,0.862825101577
-0.995030291042,1.12061543865
-1.80913727313,0.541788291941
-2.40664004474,1.2916277366
-1.14531719615,0.67359112035
-1.71940695376,-0.624466661482
-1.46066571549,0.469700055182
-1.39579456022,0.891804208487
-1.0288255558,1.30372920918
-0.975404864869,1.45913510942
-2.76322491736,0.615605771024
-1.67135681466,0.944009076952
-2.04345930999,0.959865930231
-0.819640657715,0.505120424082
-0.764258979459,1.88275501366
-1.98254920528,1.4576130383
-1.19344601945,0.81276583867
-1.93042334155,0.54237391438
-1.42040043638,1.33867213854
-1.98311891862,0.616124769151
-2.01255430278,1.36336527952
-1.1245013275,0.860113030486
-1.59440879502,0.949737490363
-1.48205386693,2.35535326299
-1.85013578762,0.822061352801
-1.60063714652,1.03690862235
-2.32236266724,1.0292539848
-2.58651795975,1.03419134822
-2.24988185392,1.1589087546
-1.18369315186,0.927842857098
-1.65977794141,-0.265291717533
-0.825613398348,0.546112826144
-1.12982244539,-0.061670810064
-1.69257292927,1.06041904208
-1.1012168242,0.611818559928
-0.145292629286,0.973125371226
-1.11114073477,1.069299993
-0.485425124743,0.911053409376
-1.58287193482,1.77603870888
-1.95610135527,1.13844652151
-2.31476045528,0.634053907417
-1.81924500656,1.69104071073
-1.32197513302,1.22587218413
-2.13369417915,0.66997533443
-2.04591133265,1.06175050332
-0.928134108248,2.05350656431
-1.90034931025,0.998735942382
-2.05689775145,-0.333387400172
-0.976547795826,1.12414581865
-1.24620494982,0.625638982764
-1.04820470547,-0.267943078106
-1.67751227398,0.337366084168
-2.51270075695,1.06885290785
-0.824129198826,0.437416368076
-1.22805109943,1.66420591349
-2.1467500097,0.945973941561
-1.89506357639,0.772147717129
-1.70408977166,0.925899262581
-1.35322240851,1.1510912546
-1.64074483723,0.823297442983
-1.7392535662,1.53558302955
-1.56498539626,1.67111518382
-1.73950470475,1.21476528884
-1.49152661292,2.10682318703
-1.06600950087,1.1170577949
-2.13041565505,1.37616531889
-1.01317933544,-0.243184305222
-1.05176697808,0.455833619093
-2.07583356608,0.858356781332
-0.396233635921,1.91030858676
-0.508449580379,1.55962825538
-2.2482601748,-0.282748344827
-1.48224191505,2.08967897014
-2.75269424005,0.618044022654
-1.67471483331,0.794107545694
-2.06452506113,0.574861446419
-2.13324341877,1.16828050602
-1.73837330925,1.34928002096
-0.933846429527,1.5336725547
-1.333326111,0.755686379183
-1.82964351699,1.41707328829
-3.17384588231,1.56525010217
-1.93294194406,1.42804414542
-0.838519629136,0.735430158823
-1.84177465582,1.56133525037
-1.89011382168,0.26768136194
-1.28671115918,2.25797246669
-1.8578043608,0.0695224141794
-1.39499532572,2.15212811274
-1.60543430355,0.744080990885
-2.06788578577,1.12787806496
-1.50860766794,0.120556142219
-2.2113723804,0.597179931376
-2.44955655919,1.95483591963
-2.82027046215,1.24871166542
-1.48881151762,2.32404251534
-0.687431962656,0.764274131968
-1.97729580302,0.622900407717
-1.09549537662,1.15924943418
-1.3232823298,0.0989663078045
-1.67389302076,0.466595839329
-1.38734961073,0.559692168449
-2.24235879032,2.48854400365
-2.12317164815,0.316443190264
-1.18227254799,0.354197329776
-1.43749671354,0.577641187221
-1.9704221507,1.41887504675
-1.85238516069,1.02682761975
-0.760189406841,1.14870730242
-1.88159384667,1.69690781637
-1.40361603067,0.762875386465
-1.91801654212,1.58110269834
-2.11309639228,0.741431238511
-1.43069618791,0.739710152967
-2.44680752009,0.87463098148
-1.60827762841,0.675345910276
-2.70708855055,0.436764006188
-0.341219003316,1.7169570654
-1.86177917613,0.898571881115
-1.56575617254,0.717587963775
-0.782324696587,0.337243619335
-2.29303390329,1.02645937402
-2.18869914404,1.70591985728
-2.13788555105,1.49614700286
-1.53614871938,1.20987619136
-2.41737590828,2.15123899473
-1.87458251146,0.776257518223
-1.31698974273,1.79113468343
-1.76695300128,1.81951068805
-1.29714392981,0.81488664099
-1.75087211082,0.491224143363
-2.09548903232,2.35926617728
-1.87422449391,1.06651501112
-1.43195068603,1.56314740526
-2.37081850339,0.443445956672
-1.73961919224,1.20869870682
-1.14134579978,1.25575236482
-0.911973047068,1.1374815661
-1.06923276964,1.05671668097
-1.20719661729,1.75167951854
-1.87327327809,1.21521554529
-1.77608037763,0.896389625621
-1.73340604452,1.67148719639
-1.8653448327,0.164794562409
-0.897981338625,1.28350911163
-3.20681312184,0.767308245561
-2.28701582344,1.27023773501
-0.935242758751,0.753301941591
0.523102252378,0.354034549303
-2.37545060236,2.03514851822
-2.24715985831,1.65945551256

==> 2d-Gauss-2.dat <==
1.43687786148,2.12071823345
1.90082739673,2.11891382001
1.95962428398,2.34552503727
2.12252928957,2.17779793958
0.644439810305,2.94330944983
2.30389347006,1.79516783794
1.12633226701,0.771989891473
1.37065133929,2.88864307306
1.99810835272,0.71660531619
1.88671466215,2.71019914986
1.23137427958,2.19511122649
1.04065043216,1.09813067994
1.95520652569,2.29383454646
1.31202438545,1.07042478081
1.1817732062,2.08919363236
0.949398755541,1.20079231859
2.66491176876,2.21414659092
1.5939898679,2.59129067748
2.47047554085,2.78726383657
1.56573373255,1.68599673092
1.12284102939,2.32279218693
2.38691112959,1.54177579014
0.733433826125,1.96765882919
1.55449504785,2.14640782378
1.80155390437,2.06294559078
1.18712355051,2.64476266586
1.88196277914,2.35791717257
0.807860691912,2.65493013221
0.740616634673,2.29933727653
1.61078318287,2.51465687071
1.49408540704,2.29703717499
1.13903906151,0.97353918514
1.61141424326,1.03791347144
2.1898339899,2.58142288997
1.58073669085,1.96801943767
2.05372569742,2.44693442303
1.40050742769,1.84710885592
1.44485319521,2.41437271031
2.24276091491,2.42621643613
1.52102651909,1.8550061692
2.62237239679,2.17183437222
1.01197663939,1.89343221545
0.793259191763,1.0988302868
1.29910618912,2.26182635399
2.7045349122,1.43744976603
0.125169561139,2.4754699724
2.61982354881,2.62359342843
2.50446546754,1.27890699572
1.31860987142,1.62177948385
1.01429439558,1.87630863213
3.0616521521,1.30239325727
1.6696710993,2.37242916293
1.65206383804,1.91690729563
1.51607021229,2.53951203306
0.887314100724,2.84966193639
1.95330564615,1.41123942472
1.48470844791,2.27756098477
1.98489381704,2.31353977817
2.41576785072,2.09106541745
1.18912449158,1.94307958926
1.01616128964,2.0316933927
2.03248403507,2.46670673225
1.59175146733,1.45493153457
1.36148048527,1.55269941264
1.33300165778,1.81047109198
1.85788649609,2.44296808351
0.687522859289,1.53703452948
1.49202953426,2.40503148433
1.89957871918,3.21172757868
1.8786434729,1.7764654426
1.50534712484,1.70482951076
0.776921148207,2.21371720376
2.42443663475,1.4500350743
1.5499065339,1.82450682572
1.1294061255,1.58681814922
1.31697401204,2.64670730241
0.975329552625,2.44426774282
0.781658371169,3.05598134813
0.468504040866,1.41698991192
1.90768505724,2.26350522811
0.265595937102,3.77212099711
1.27150319928,1.6452661971
0.935683477689,1.30382287309
2.03197241139,1.82177386679
0.0830689366548,2.24842949422
2.25588886816,3.1311462913
2.48579925204,3.79608934017
1.72068308923,1.72543210065
0.148829063494,1.92237535701
0.670650213597,2.62274484194
2.27410167431,2.04054124124
0.612552212386,1.27887308673
1.64481554425,2.33161314441
2.30206219671,2.13712345717
1.77532936058,2.00904365739
2.4938512295,1.83812412074
1.55371386445,2.24051862496
1.65899010817,1.50091934016
2.48514981262,2.48391211446
1.86211989219,2.03207499802
1.68275675032,1.83279618881
1.65376341348,1.5396827038
2.18565961976,2.15429777305
1.2495098559,2.22972922357
1.449856256,2.97693128289
2.13190133615,2.37584468249
2.28123069669,1.69453500034
1.32324083984,2.24056765478
2.40717180129,1.80261916121
1.11497624876,1.37687368581
1.13197669859,1.54632162724
2.37440588924,0.946505063068
1.17224477384,2.4795449699
1.09360385702,2.06864069125
1.47847440282,2.54625926407
1.05222392217,2.15526709314
1.65601852586,0.545842027224
0.979591571163,2.20557114241
2.02472248484,2.07077139564
2.11662462932,2.07638780299
1.37026731264,1.76994551311
2.16936521438,2.16812230009
1.37532019438,2.42683676794
0.597652597999,2.08424732643
1.3860402028,2.37404000193
1.77835371861,1.57808961857
1.78524636815,2.20497154349
2.33587693773,1.74542139202
0.83418340064,2.45758905757
2.94000986638,2.93040842342
2.45244690555,1.93707960507
1.65555028093,2.18389169903
2.087833171,3.17316910306
1.92693342017,2.37632386396
0.326180268875,1.27102771252
1.5077025322,1.73105096285
1.22312747663,2.03182256138
1.17087137007,1.7443068441
2.47572075691,3.22359844853
0.751318775202,2.06891022376
2.31031537613,1.21510854113
1.52490925513,1.81173446328
1.82685781957,2.85081617813
1.38103140618,1.09532747227
1.62532928004,1.47101242893
1.74297296061,2.07466883038
1.77746340009,2.16834088451
0.593619477881,2.16109389753
1.61225267579,2.67118821192
1.44995300131,2.73769811493
1.57478513396,2.07120454487
0.614593196017,0.900859948275
1.24775809012,1.52342054056
2.11725433609,1.90836783633
-0.0396582668195,2.42038084447
1.15785181238,1.9454604981
1.94770792803,1.44017924041
-0.0731737929286,2.78656130416
0.939999937798,2.12797640653
1.53125639156,1.845268078
1.18312943466,2.23592781321
1.80828129003,1.82250426832
1.99106196973,1.63215785202
1.66013994905,0.733118175872
2.48424159601,1.65113763288
1.00858429006,1.34808280003
1.66073679888,0.659485792991
2.32109664414,0.914627536179
1.14066852454,1.55311361007
0.861060154494,2.5500286431
1.64420029379,2.5305338946
1.99559773411,2.96221822335
2.81270858237,1.44993666889
2.16003721602,2.15876992319
1.24049799687,3.14402891335
2.120471893,1.73086393669
1.26944305941,1.04116536854
1.51309188298,3.24731450687
1.72690206774,2.22757889632
2.48601931431,1.39370812055
1.75377176518,3.19799410262
1.61723304256,2.00429292592
1.45300610817,3.07953059081
1.25970823614,2.09049254398
1.95056941241,1.84881591893
2.05416431298,2.06042864996
2.5958704901,3.6349804458
1.40184970212,2.14446033396
2.26491307011,3.4735908167
1.00342468503,1.53727453635
1.13312568547,1.86847528562
0.339556708162,0.818687645202
1.65311149227,2.00904904556
1.61944796122,2.41469477128
1.97972473938,2.97248115074
1.51276920108,1.9352230128
1.09478448089,2.1205915033
1.21092251238,1.45950617459
2.24226099668,0.654860882174
1.59154440361,1.85529934838
